Incremental Relational Lenses

Lenses are a popular approach to bidirectional transformations, a generalisation of the view update problem in databases, in which we wish to make changes to source tables to effect a desired change on a view. However, perhaps surprisingly, lenses have seldom actually been used to implement updatable views in databases. Bohannon, Pierce and Vaughan proposed an approach to updatable views called relational lenses, but to the best of our knowledge this proposal has not been implemented or evaluated to date. We propose incremental relational lenses, that equip relational lenses with change-propagating semantics that map small changes to the view to (potentially) small changes to the source tables. We also present a language-integrated implementation of relational lenses and a detailed experimental evaluation, showing orders of magnitude improvement over the non-incremental approach. Our work shows that relational lenses can be used to support expressive and efficient view updates at the language level, without relying on updatable view support from the underlying database.

==> response-full.txt <==
[Notes in brackets: to be deleted before finalizing response.
OK means no response needed, we'll just do it.
TODO[X]: means we should respond and X should write response.
CHECK[X]: means I've drafted a response but X should check it.
DONE: means the text outside brackets is a response I'm happy with.]

[Main response:]

We are grateful to the reviewers for detailed and constructive comments.  In our
response, we will address common or fundamental concerns up front and respond in
detail to the detailed review comments below.

# Correctness and proof presentation

We would like to address reviewer #2's concerns about the
correctness and clarity of sections 4-5 and associated proofs up
front.  Due to last-minute changes, some straightforward proofs and
justification steps were omitted; other proofs need presentational
improvements and/or updating from older notation.

The most important concerns are with the proof steps "by minimality"
(project lens) and "justify" (jion lens) in the appendix.

- The "by minimality" step is a place where we found a small gap in
  the proof close to the deadline.  We don't yet know whether we can
  avoid this entirely, but we can easily change the definition of
  "project" to enforce the needed property by running extra
  queries.  This may affect performance  (but only for "project") and
  we will certainly rerun the experiments to be sure.

- The "justify" steps are small steps where extra justification is needed, which
  we ran out of time to add, but the reasoning is correct.

Additional details are supplied as part of our responses below.

We are confident that these changes could be applied within the scope of
"conditional acceptance", and sections 4-5 substantially improved for
clarity and exposition.


# The "dot notation" (mentioned by both reviews)

We debated this vs. $\delta$put, $\delta \sigma$ etc. We tend to agree that in
hindsight the dot notation doesn't work well with "named" functions as opposed
to relational operators, and will revisit this choice.

We are happy to incorporate all of the minor / typographical improvements and
suggestions. The rest of our response addresses the remaining substantive concerns and
questions.

For brevity, we refer to Bohannon et al.'s original paper as [RL].

[Detailed responses:]

> Review #31A
>
> Comments and suggestions
> ------------------------
>
> Abstract could be improved a bit. On the one hand, it goes into
> unnecessary detail regarding related work. On the other hand,
> it could articulate the problem addressed by the paper more clearly.
>

[OK]

> Line 26-29: Ulrich and Grust's work on database-integrated Haskell could also
> be mentioned in the intro (like in the related work section).

[OK]

>
> Line 67-68: This sentence does not work once "(and many other programming
> tasks)" is included. Maybe rephrase along the lines: "... well-suited to
> programming tasks where it is necessary to maintain consistency ... , a common
> occurrences in Web programming, for example."

[OK]


> Line 106-107: the superscript dot notation for the incremental version is very
> visually subtle when the function names are long. Adopt a more visible
> convention? (I appreciate that the dot is suggestive of differentiation.)
>

Addressed above.

> Line 165: "Key constraints" => "The key constraints" (makes the text
> clearer).

[OK]


> Lines 167-188: A little more care is needed when introducing basic lenses.
> First of all, I had the impression that their primary purpose was to
> project out fields or rows, so was surprised when they just added
> functional dependences (FDs).
>

Our terminology is a little nonstandard: in Links we
distinguish between table references and lenses constructed from
them.  That is, the types of tables and of lenses are different; a
"base lens" is just a table converted to a lens.  This
means we can express (intended) functional dependencies beyond key
constraints, as allowed by relational lenses.

> Secondly, it seems rather odd that something that comes across as an integrity
> constraint on the underlying table is imposed via a view. What if the
> underlying table violates the constraint? Do we then see a subtable satisfying
> the constraint through the lens? But that might not be uniquely defined?
> Thus please explain the basic lenses a bit more carefully to clarify and
> avoid confusion.

You're right that these are not currently checked or maintained
outside of the lens code, and this would be good to do but orthogonal
to our contribution.  However, typically the constraints will just be
the key constraints on the base tables, which can be enforced
automatically by the database.  In particular, the "tracks" table from
[RL] is not "normalized" and hence includes redundant information.  In
a real system, this would be split into two tables with just key
constraints.


> Finally, the FD "album -> quantity" seems superfluous as "album" is declared
> to be a key?

Correct, we just mention this constraint because it was part of the original
example from [RL], but it follows from the key constraints we placed
on the albums table.


> Lines 283-284: Why not a single update operation
>
>     update tracks set date = 1989 rating = 4 where track = 'Lullaby'
>
> Given the FD that should be correct?

Yes, but it is easier to generate separate updates from the deltas we
compute (and in general, base tables will just have key constraints,
which we do use).  It may be worthwhile to consider further
optimization of the generated SQL updates but this is orthogonal to
our main contribution.


> Line 345: What is the purpose of "default 2018"?

In a project lens, we need to specify a default value for the
projected-away field to use when new records is inserted into the view
(in case the value is not implied by FDs).  See [RL] for more details.
We should have explained this notation and will do so.


> Line 411: "m[U]" should presumably be "m[V]"?
>

[OK]

> Line 412: "m\v" should presumably be "m\V"?
>

[OK]



> # Review #31B
>
> Rating rationale and comments for author
> ----------------------------------------
>
> However, I also had an impression that the paper is not yet matured to
> be published, especially due to the following issue. As far as I read
> the paper, the intuition under the optimized versions of incremental
> lenses in Section 4 is not explained well. Thus, I had to read the
> supplementary material containing proofs to understand how they are
> derived from the original versions, especially for how key lemmas are
> used. I read the supplementary material and found that some lemmas are
> not proved in the material and contain some errors and/or gaps, which
> is disappointing.

Thank you for your detailed feedback on the formal content of the
paper and the proofs, which we agree are essential to our
contribution.  As you correctly point out, our presentation is not
sufficiently clear to check the correctness of the results.  We did
have adequate on-paper proofs but realized during the writeup that
some important points and lemmas needed further work; in particular
regarding whether to use "minimality-preserving" or ordinary
incremental operators.  We now believe that this is not necessary; the
only place where we need minimality is towards the beginning of the
proof of thm 5.7 for optimized project lenses, and we can instead
enforce this by running two extra queries to compute the minimal delta.


> For example, the proof of the lemma 4.15, which is
> one of the key lemmas in deriving optimized versions of incremental
> lenses, contains some unexplained notions such as "positive entries"
> and "\bar{x}", and is hard to follow at least to me.

Regarding lemma 4.15, the proof in the appendix employed old notation
/ terminology that we intended to replace, but a few places were
missed; further explanation below.

> Another example
> is the proof of Theorem 5.10 which contains two unproved propositions
> (p38, near L1831 and L1839).

These steps (marked "justify") are places where we had worked out the
reasoning on paper, but ran out of time to add the corresponding
lemmas; see discussion below.

> I had not been convinced that some of the
> unproved lemmas actually hold. For example, Lemma 4.9 is incorrect as
> "\Delta M$ can be redundant in general, but the use of the lemma would
> be OK as "op" is instantiated only to the operators that satisfy Lemma
> 4.9.

This was an inadvertent holdover from our experiment with
minimality-preserving definitions.

> I also am not sure whether the components of the delta pair
> defined in Definition 4.13 is actually disjoint.

This definition is not required for any of the proofs or definitions, and can be replaced with the naive definition $revise_F(M \oplus \Delta M, N \oplus \Delta N) \ominus revise_F(M, N)$.

> Minor Comments
> --------------
>
> The related work section does not discuss DB papers well. I suggest the authors
> to discuss more papers on the view update problem in addition.
>

As mentioned in the paper, there is a large literature on
database view updates but little work more recent than [RL]; [RL] itself
discusses how relational lenses are related to this work.  We are happy to add more
comprehensive discussion in a revision.

> In the evaluation, I wanted to see more information about each
> experimental result, including the total number of issued queries and
> the total amount of the intermediate deltas.
>

We did include query counts in table 1; we would be happy to add
the suggested further details, which we agree would be informative.


> Individual Comments
> -------------------
>
> > (p3, near L107) \dot{\mathit{put}}
>
> The "\dot" is easy to overlook, especially for long function names
> (such as "revise).
>

Addressed above.

> > (p9, near L411) ... m[U] ...
>
> This U should be V.

[OK]


> > (p9, near L436) Additional predicate can be added easily.
>
> At this point, it is not clear why the author(s) specify the syntax
> for predicates.

[RL] treated predicates abstractly as sets, which simplifies
their proofs and notation, but is not a feasible implementation
strategy.  We preferred to be concrete about the syntax of predicates
to stay close to our implementation and facilitate (future) mechanized
reasoning.  In addition, we intended to include syntax for $\in$
predicates in section 3.1.2 (see later comment re L792).  We'll clarify the motivation
for this choice.


> > (p10, near L456) M \vdash G
>
> This "\vdash" should be "\models".

[OK]


> > (p10, near L478) A lens ... v : S <=> V ...
> > (near L487) get_v (put_v (s,v)) = v
> > (near L488) put_v (s, get_v s) = s
>
> Please use different metavariables for lenses and views.

[OK]


> > (p12, L543) F \models X \to Y
>
> I think this should be X \to Y \in F.
>

Our definition of $outputs(F)$ is a slight variation of
that from [RL], which also uses $\models$ to check semantic consequences
of FDs in F, not just their syntax.  (Note that $\models$ is
decidable for FDs by classic results of database theory.)  It appears
that your suggested definition is equivalent for F in tree form.


> > (p12, L543) X \cap Y = \emptyset
>
> Is it possible that this happens when $F$ is in tree form?

Because we considered FDs $X \to Y$ such that $F \models X \to Y$, not just
$X \to Y \in F$, we need to rule out the cases where $X$ and $Y$
overlap, such as (trivially) $F \models X \to X$.  However, as you
point out for $F$ in tree form the syntactic definition is equivalent.

> > (p15, near L730) We prefer these definitions because they avoid some intermediate queries
>
> If you have some examples, then I would be happy if I could see
> them.

The set difference, union, and intersection operations we use leave
out some that are only needed for minimality (as in Griffin et al.);
we prefer to use these simpler definitions to avoid further
complicating the proofs.  Griffin et al. give an example illustrating
how our definition of $\dot{\cup}$ violates minimality.  Specifically,
for a query like $q = R_1 \cup R_2$, if $R_1 = \{a,b\}$, $R_2 =
\{a\}$, $\Delta R_1 = (\emptyset,\{b\})$ and $\Delta R_2 =
(\{b,c\},\emptyset)$.  Then our definitions yield $\Delta q =
(\{b,c\},\emptyset)$ which is not minimal.

> > (p15, near L705) ... ({3,5}, {4,9}) ...
>
> "({3,5}, {2,4,9})"?

[OK]

> > (p16, L736-737) M \oplus \Delta M =  M implies \Delta M = \emptyset
>
> This may not hold as $\Delta M$ can be redundant (for example, $M \oplus
> (M, \emptyset) = M$).

Yes, as mentioned above, this observation (and lemma 4.09) is
incorrect if we consider arbitrary, non-minimal deltas; however, as
you pointed out earlier, we only need this property for the specific operators
discussed for which it is easy to check.


> > (p16) Lemma 4.10
>
> (3), (5), (6) and (7) are not proved in the supplementary material.


These are straightforward based on the rewriting laws of Qian and
Wiederhold; part (3) is identical to the version proved in Griffin et
al.  All proofs will be included in the next revision.

> > (p16, near L750) ... (op(x), \dot(x, \Delta x)) ...
>
> The "op" is missing as an argument of "\dot".

[OK]

> > (p17, near L787) ... M \bowtie \Delta N
>
> What is the meaning of "M \bowtie \Delta N"? Do you assume that $M$
> promotes to a delta $(M, \emptyset)$, or treat $(M \bowtie)$ as a
> single operator, to apply Definition 4.11?

We treat $(M \bowtie)$ as a single operator applied using Definition
4.11. (Note that $(M, \emptyset) \bowtie \Delta N$ would be ill-formed, because
join is not defined for two deltas.) We will add a comment after Def. 4.11 to
clarify this.

> > (p17, near L792) X \in \pi_X(N)
>
> I think that you have not introduced the predicate of the form "B \in
> \{a_1,..,a_n\}", although it can be understand a shorthand notation.
>
> Anyway, the definition is a bit confusing as $\pi_X(N)$ is a meta
> operation instead of a query over $N$.

This is an oversight; we intended to add this predicate form to Figure
7.  Queries with predicates like this are actually already expressible
in relational algebra already, but we are mostly using a special case
where $\pi_X(N)$ is evaluated outside the database and embedded in the
query in an IN predicate.  We plan to revise this to make it
clearer what we mean.

> > (p17, near L800) Lemma 4.22
>
> I wanted to read more explanation about this lemma.

This is only a special case required to show an optimization for the
select lens. It would probably be more appropriate to place this in the
appendix.

> > (p17, near L811) handlw
>
> Typo.

[OK]

> > (p17, near L829) ... the resulting delta lenses are well-behaved.
>
> Although I can guess what it means, but please add the formal
> definition of the well-behavedness of delta lenses.

As you allude to, "well-behaved" means that get/put are well-behaved in the
usual sense (GetPut/PutGet) and their delta-versions satisfy the two equations
at the beginning of 5.1; we mainly focus on $\Delta$PutGet. We will clarify
this.

> > (p26, near L1252) Each relies on additional technical machinery that
> > we otherwise do not need: ...
>
> This description sounds a bit unfair, as it sounds more about technical
> presentation instead of some intrinsic complexity of these approaches.

This was not intended as a dismissal of these other approaches as being poorly
presented or too technical, just to indicate that while we believe our
definition of incremental lenses is an instance of one or more existing notions
of "delta" or "edit" lens, we found that presenting our approach in terms of one
of these formalisms would require a fair amount of (additional) technical
presentation that otherwise isn't needed for this paper.  We will find
a better way to say this.

> > (p31, near L1487) (\Delta M \ominus \Delta N
>
> ")" is missing.

[OK]

> > (p31, near L1490) ... \bar{x} \in M - N
>
> What is "\bar{x}"?

$\bar{x}$ was supposed to represent $x$ being included in the negative entries,
aka $\bar{x} \in (\Delta N^+, \Delta N_-)$ implies that $x \in \Delta N_-$. We
have since dropped this notation, and will reformulate this proof in a cleaner
way.

> > (p31, near L1492) positive entries
>
> What are "positive entries"?

Given $(\Delta N^+, \Delta N_-)$, positive entries refers to $\Delta N^+$. See
previous comment.

> > (p31, near L1506) ... X \to Y \in F
>
> This F should be F'.

[OK]

> > (p32) A.4.2. Proof
>
> I think that you also need $N \oplus \Delta N \models F".
>

[OK]

> > (p32, L1555) Lemma A.3.
>
> The lemma should be in the main body of the paper, as it explains the
> meaning of "affected".
>

[OK]

> > (p33, L1570) ... list comprehension ...
>
> "set comprehension"?

[OK]

> > (p34, L1629) and if m' = recrevise_F(m,N) ...
>
> Do you really need the line? It seems to me that this part say nothing
> other than what is said in Lemma A.6.

This is somewhat redundant and will be addressed by revising and
reorganizing the proofs.

> > (p34, L1637) ... would leave n unchanged
>
> This n should be n'?

In this case we say what happens to $n$ if no record $n' \in N - \sigma_P(M)$
exists, so we are indeed referring to $n$, not $n'$ (which doesn't
exist).  We could instead say "if $N - \sigma_P(M)$ is empty" and avoid
mentioning $n'$ at all to make this case clearer.  However, we
anticipate revising or removing lemma A.7 in cleaning up the proofs.

> > (p34, L1637) ... in both cases.
>
> Which cases?

This is referring to whether there exists an $n' \in N - \sigma_P(M)$
and is not very clear; it should be addressed by cleaning up the proofs.


> > (p34, L1657) ... (\sigma_P(M) - ...)
> > (p34, L1658) ... (\sigma_P(M) - ...)
>
> I think the two occurrences of "\sigma_P(M) - " should be removed.

Yes, this is correct.

> > (p35, L1675) ... the equations ...:
>
> "the left-hand side"? What is rewritten is not an equation here.

We are referring here to the left-hand side of the
equation in the conclusion of Lemma 4.22.  We plan to restate the lemma
here and generally revise this to make the proof clearer.

> > (p35, near L1681) previous equation
>
> "previous formula"?

As above, proof needs rewriting.


> > (p35, from L1684) Given the disjointness ...
>
> I suggest the author(s) to separate this rewriting using
> disjointness as a lemma.

[OK]


> > (p36, around L1721)
>
> You should prove $N = \sigma_P(M) \subseteq \sigma_P(M_0)$ to use Lemma 4.15.

Yes. The missing justification is along the following lines:

- $M_0$
-   $= merge_F(\sigma_{\neg P}(M), N)$             (definition $M_0$)
-   $= merge_F(\sigma_{\neg P}(M), \sigma_P(M))$   ($N = \sigma_P(M)$)
-   $= \sigma_{\neg P}(M) \cup \sigma_P(M)$        (because $M \models F$)
-   $= M$


- $N$
-   $= \sigma_P(M)$
-   $\subseteq \sigma_P(M_0)$                     ($M_0 = M$, reflexivity)

> > (p36, L1737) M_0 \subseteq N_{\#}
> > (p36, L1738) M_0 \oplus \Delta M_0 \subseteq N_{\#} \oplus \Delta N_{\#}
>
> The LHS and RHS should be swapped in the two lines. Also, it is not
> clear why they hold.

Correct, the left- and right-hand should be swapped in these two lines, so that they read:

$N_{\#} \subseteq M_0$

$N_{\#} \oplus \Delta N_{\#} \subseteq M_0 \oplus \Delta M_0$

The missing justification is:

For any sets N, M: 
- $\sigma_P(M) \subseteq M$ (trivial)
- $M - N \subseteq M$ (trivial)
- lemma: $\sigma_P(M) - N \subseteq M$ (transitivity)


For the two equations:
- $N_{\#}$
-   $=\sigma_P(M_0) - N$ (definition $N_{\#}$)
-   $\subseteq M_0$ (lemma)


- $N_{\#} \oplus \Delta N_{\#}$
-   $= \sigma_P(M_0 \oplus \Delta M_0) - (N \oplus \Delta N)$ (definition $N_{\#} \oplus \Delta N_{\#})
-   $\subseteq (M_0 \oplus \Delta M_0)$   (lemma)


> > (p36, L1763) \Delta N is minimal for N
>
> Where does this assumption come from?

See comments at the beginning of the response; we realized we needed
this to complete the proof but we can enforce it through changing the
definition of project to run additional queries instead.

> > (p37, around L1776) M \bowtie \Delta N_{\mathit{in}}^{+} = \emptyset
>
> I failed to understand the why this justifies the derivation around the line.

Yes, this requires some unpacking. First, note $\Delta N_{in}^{+}$ has the
same schema as $M$, while $\Delta N^-$ has fewer attributes.  Hence, $M
\bowtie \Delta N^- \subseteq M$.  For two relations over the same
schema, join is the same as intersection, so $M$ and $\Delta
N_{in}^{+}$ are disjoint.  This implies that $M
\bowtie \Delta N^-$ and $\Delta N_{in}^+$ are also disjoint, so
subtracting the latter has no effect on the former.  We will clarify this reasoning.

> > (p38) ... justify ...
>
> What do you mean "justify" here? Anyway, propositions written on the
> lines have not been proved in my understanding.

As mentioned, the two occurrences of "justify" were placeholders for
straightforward justification steps we did not have time to put into
the paper.  The first occurence contains a small typo and should
actually be:

$O \oplus \Delta O \subseteq O \oplus \Delta O'$

Its justification is as follows:

For all sets N, M:
- (lemma1) $N \subseteq merge_F(M,N)$        (follows from definition $merge_F = revise_F(M, N) \cup N$) 

For all sets M, N, O, P:
- (lemma2) $M \bowtie N \subseteq O \bowtie P$ if $M \subseteq O$ and $N \subseteq P$ (trivial)

Proof:
- $M_0 \oplus \Delta M_0 = merge_F(M, \pi_U(O \oplus \Delta O))$      (definition)
- $N' \oplus \Delta N' = merge_F(N, \pi_V(O \oplus \Delta O))$        (definition)
- (1) $\pi_U(O \oplus \Delta O) \subseteq M_0 \oplus \Delta M_0$     (lemma1; definition $M_0 \oplus \Delta M_0$)
- (2) $\pi_V(O \oplus \Delta O) \subseteq N' \oplus \Delta N'$       (lemma1: definition $N' \oplus \Delta N'$)
- (3) $\pi_U(O \oplus \Delta O) \bowtie \pi_V(O \oplus \Delta O) \subseteq (M_0 \oplus \Delta M_0) \bowtie (N' \oplus \Delta N')$     (lemma2; (1); (2))
- (4) $O \oplus \Delta O \subseteq \pi_U(O \oplus \Delta O) \bowtie \pi_V(O \oplus \Delta O)$     (Lemma A.12)
- $O \oplus \Delta O \subseteq (M_0 \oplus \Delta M_0) \bowtie (N' \oplus \Delta N')$      (transitivity; (4); (5))
- $O \oplus \Delta O \subseteq O \oplus \Delta O'$      (definition $O \oplus \Delta O'$)

The second occurence of justify is for:

$\pi_U(L) \oplus \dot{\pi}_U(L \oplus \Delta L) \subseteq M \oplus \Delta M_0$

For all sets M, N, O:
- (1) $\pi_U(M \bowtie N) \subseteq M$       (trivial)
- (2) $\pi_U(M - N) \subseteq \pi_U(M)$      (trivial)
- (lemma1) $\pi_U(M \bowtie N - O) \subseteq M$   (transitivity; (1); (2))

Proof:
$\pi_U(L) \oplus \dot{\pi}_U(L \oplus \Delta L)$
-   $= \pi_U(L \oplus \Delta L)$       (definition $\dot{\pi}$)
-   $= (M \oplus \Delta M_0) \bowtie (N \oplus \Delta N') - (O \oplus \Delta O)$       (definition $L \oplus \Delta L$)
-   $\subseteq M \oplus \Delta M_0$     (lemma1)



==> response.txt <==
We are grateful to the reviewers for detailed and constructive comments.  In our
response, we will address common or fundamental concerns up front and respond in
detail to the detailed review comments below.

# Correctness and proof presentation

We would like to address reviewer #2's concerns about the
correctness and clarity of sections 4-5 and associated proofs up
front.  Due to last-minute changes, some straightforward proofs and
justification steps were omitted; other proofs need presentational
improvements and/or updating from older notation.

The most important concerns are with the proof steps "by minimality"
(project lens) and "justify" (join lens) in the appendix.

- The "by minimality" step is a place where we found a small gap in
  the proof close to the deadline.  We don't yet know whether we can
  avoid this entirely, but we can easily change the definition of
  "project" to enforce the needed property by running extra
  queries.  This may affect performance  (but only for "project") and
  we will certainly rerun the experiments to be sure.

- The "justify" steps are small steps where extra justification is needed, which
  we ran out of time to add, but the reasoning is correct.

Additional details are supplied as part of our responses below.

We are confident that these changes could be applied within the scope of
"conditional acceptance", and sections 4-5 substantially improved for
clarity and exposition.


# The "dot notation" (mentioned by both reviews)

We debated this vs. alternatives such as $\Delta$put, $\sigma^\Delta$ etc. We tend to agree that in
hindsight the dot notation doesn't work well with "named" functions as opposed
to relational operators, and will revisit this choice.


# Responses to detailed comments

We are happy to incorporate all of the minor / typographical improvements and
suggestions. The rest of our response addresses the remaining substantive concerns and
questions.

For brevity, we refer to Bohannon et al.'s original paper as [RL].

> # Review #31A
>
> Comments and suggestions
> ------------------------
> Line 106-107: the superscript dot notation for the incremental version is very
> visually subtle when the function names are long. Adopt a more visible
> convention? (I appreciate that the dot is suggestive of differentiation.)
>

Addressed above.



> Lines 167-188: A little more care is needed when introducing basic lenses.
> First of all, I had the impression that their primary purpose was to
> project out fields or rows, so was surprised when they just added
> functional dependences (FDs).
>

Our terminology is a little nonstandard: in Links we
distinguish between table references and lenses constructed from
them.  That is, the types of tables and of lenses are different; a
"base lens" is just a table converted to a lens.  This
means we can express (intended) functional dependencies beyond key
constraints, as allowed by relational lenses.

> Secondly, it seems rather odd that something that comes across as an integrity
> constraint on the underlying table is imposed via a view. What if the
> underlying table violates the constraint? Do we then see a subtable satisfying
> the constraint through the lens? But that might not be uniquely defined?
> Thus please explain the basic lenses a bit more carefully to clarify and
> avoid confusion.

You're right that these are not currently checked or maintained
outside of the lens code, and this would be good to do but orthogonal
to our contribution.  However, typically the constraints will just be
the key constraints on the base tables, which can be enforced
automatically by the database.  In particular, the "tracks" table from
[RL] is not "normalized" and hence includes redundant information.  In
a real system, this would be split into two tables with just key
constraints.


> Finally, the FD "album -> quantity" seems superfluous as "album" is declared
> to be a key?

Correct, we just mention this constraint because it was part of the original
example from [RL], but it follows from the key constraints we placed
on the albums table.


> Lines 283-284: Why not a single update operation
>
>     update tracks set date = 1989 rating = 4 where track = 'Lullaby'
>
> Given the FD that should be correct?

Yes, but it is easier to generate separate updates from the deltas we
compute (and in general, base tables will just have key constraints,
which we do use).  It may be worthwhile to consider further
optimization of the generated SQL updates but this is orthogonal to
our main contribution.


> Line 345: What is the purpose of "default 2018"?

In a project lens, we need to specify a default value for the
projected-away field to use when new records is inserted into the view
(in case the value is not implied by FDs).  See [RL] for more details.
We should have explained this notation and will do so.



> # Review #31B
>
> Rating rationale and comments for author
> ----------------------------------------
>
> However, I also had an impression that the paper is not yet matured to
> be published, especially due to the following issue. As far as I read
> the paper, the intuition under the optimized versions of incremental
> lenses in Section 4 is not explained well. Thus, I had to read the
> supplementary material containing proofs to understand how they are
> derived from the original versions, especially for how key lemmas are
> used. I read the supplementary material and found that some lemmas are
> not proved in the material and contain some errors and/or gaps, which
> is disappointing.

Thank you for your detailed feedback on the formal content of the
paper and the proofs, which we agree are essential to our
contribution.  As you correctly point out, our presentation is not
sufficiently clear to check the correctness of the results.  We did
have adequate on-paper proofs but realized during the writeup that
some important points and lemmas needed further work; in particular
regarding whether to use "minimality-preserving" or ordinary
incremental operators.  We now believe that this is not necessary; the
only place where we need minimality is towards the beginning of the
proof of thm 5.7 for optimized project lenses, and we can instead
enforce this by running two extra queries to compute the minimal delta.


> For example, the proof of the lemma 4.15, which is
> one of the key lemmas in deriving optimized versions of incremental
> lenses, contains some unexplained notions such as "positive entries"
> and "\bar{x}", and is hard to follow at least to me.

Regarding lemma 4.15, the proof in the appendix employed old notation
/ terminology that we intended to replace, but a few places were
missed; further explanation below.

> Another example
> is the proof of Theorem 5.10 which contains two unproved propositions
> (p38, near L1831 and L1839).

These steps (marked "justify") are places where we had worked out the
reasoning on paper, but ran out of time to add the corresponding
lemmas; see discussion below.

> I had not been convinced that some of the
> unproved lemmas actually hold. For example, Lemma 4.9 is incorrect as
> "\Delta M$ can be redundant in general, but the use of the lemma would
> be OK as "op" is instantiated only to the operators that satisfy Lemma
> 4.9.

This was an inadvertent holdover from our experiment with
minimality-preserving definitions.

> I also am not sure whether the components of the delta pair
> defined in Definition 4.13 is actually disjoint.

This definition is not required for any of the proofs or definitions, and can be replaced with the naive definition $revise_F(M \oplus \Delta M, N \oplus \Delta N) \ominus revise_F(M, N)$.

Moreover, we can always implicitly renormalize a non-disjoint delta $(\Delta^+,
\Delta^-)$ where $\Delta^+$ and $\Delta^-$ overlap, simply by
subtracting $\Delta^-$ from $\Delta^+$.  We didn't explain this point
clearly in the paper.  

> Minor Comments
> --------------
>
> The related work section does not discuss DB papers well. I suggest the authors
> to discuss more papers on the view update problem in addition.
>

As mentioned in the paper, there is a large literature on
database view updates but little work more recent than [RL]; [RL] itself
discusses how relational lenses are related to this work.  We are happy to add more
comprehensive discussion in a revision.

> In the evaluation, I wanted to see more information about each
> experimental result, including the total number of issued queries and
> the total amount of the intermediate deltas.
>

We did include query counts in table 1; we would be happy to add
the suggested further details, which we agree would be informative.


> Individual Comments
> -------------------
>
> > (p3, near L107) \dot{\mathit{put}}
>
> The "\dot" is easy to overlook, especially for long function names
> (such as "revise).
>

Addressed above.



> > (p9, near L436) Additional predicate can be added easily.
>
> At this point, it is not clear why the author(s) specify the syntax
> for predicates.

[RL] treated predicates abstractly as sets, which simplifies
their proofs and notation, but is not a feasible implementation
strategy.  We preferred to be concrete about the syntax of predicates
to stay close to our implementation and facilitate (future) mechanized
reasoning.  In addition, we intended to include syntax for $\in$
predicates in section 3.1.2 (see later comment re L792).  We'll clarify the motivation
for this choice.




> > (p12, L543) F \models X \to Y
>
> I think this should be X \to Y \in F.
>

Our definition of $outputs(F)$ is a slight variation of
that from [RL], which also uses $\models$ to check semantic consequences
of FDs in F, not just their syntax.  (Note that $\models$ is
decidable for FDs by classic results of database theory.)  It appears
that your suggested definition is equivalent for F in tree form.


> > (p12, L543) X \cap Y = \emptyset
>
> Is it possible that this happens when $F$ is in tree form?

Because we considered FDs $X \to Y$ such that $F \models X \to Y$, not just
$X \to Y \in F$, we need to rule out the cases where $X$ and $Y$
overlap, such as (trivially) $F \models X \to X$.  However, as you
point out for $F$ in tree form the syntactic definition is equivalent.

> > (p15, near L730) We prefer these definitions because they avoid some intermediate queries
>
> If you have some examples, then I would be happy if I could see
> them.

The set difference, union, and intersection operations we use leave
out some that are only needed for minimality (as in Griffin et al.);
we prefer to use these simpler definitions to avoid further
complicating the proofs.  Griffin et al. give an example illustrating
how our definition of $\dot{\cup}$ violates minimality.  Specifically,
for a query like $q = R_1 \cup R_2$, if $R_1 = \{a,b\}$, $R_2 =
\{a\}$, $\Delta R_1 = (\emptyset,\{b\})$ and $\Delta R_2 =
(\{b,c\},\emptyset)$.  Then our definitions yield $\Delta q =
(\{b,c\},\emptyset)$ which is not minimal.


> > (p16, L736-737) M \oplus \Delta M =  M implies \Delta M = \emptyset
>
> This may not hold as $\Delta M$ can be redundant (for example, $M \oplus
> (M, \emptyset) = M$).

Yes, as mentioned above, this observation (and lemma 4.09) is
incorrect if we consider arbitrary, non-minimal deltas; however, as
you pointed out earlier, we only need this property for the specific operators
discussed for which it is easy to check.


> > (p16) Lemma 4.10
>
> (3), (5), (6) and (7) are not proved in the supplementary material.


These are straightforward based on the rewriting laws of Qian and
Wiederhold; part (3) is identical to the version proved in Griffin et
al.  All proofs will be included in the next revision.


> > (p17, near L787) ... M \bowtie \Delta N
>
> What is the meaning of "M \bowtie \Delta N"? Do you assume that $M$
> promotes to a delta $(M, \emptyset)$, or treat $(M \bowtie)$ as a
> single operator, to apply Definition 4.11?

We treat $(M \bowtie)$ as a single operator applied using Definition
4.11. (Note that $(M, \emptyset) \bowtie \Delta N$ would be ill-formed, because
join is not defined for two deltas.) We will add a comment after Def. 4.11 to
clarify this.

> > (p17, near L792) X \in \pi_X(N)
>
> I think that you have not introduced the predicate of the form "B \in
> \{a_1,..,a_n\}", although it can be understand a shorthand notation.
>
> Anyway, the definition is a bit confusing as $\pi_X(N)$ is a meta
> operation instead of a query over $N$.

This is an oversight; we intended to add this predicate form to
Figure 7.  Queries with predicates like this are actually already expressible
in relational algebra already, but we are mostly using a special case
where $\pi_X(N)$ is evaluated outside the database and embedded in the
query in an IN predicate.  We plan to revise this to make it
clearer what we mean.

> > (p17, near L800) Lemma 4.22
>
> I wanted to read more explanation about this lemma.

This is only a special case required to show an optimization for the
select lens. It would probably be more appropriate to place this in the
appendix.


> > (p17, near L829) ... the resulting delta lenses are well-behaved.
>
> Although I can guess what it means, but please add the formal
> definition of the well-behavedness of delta lenses.

As you allude to, "well-behaved" means that get/put are well-behaved in the
usual sense (GetPut/PutGet) and their delta-versions satisfy the two equations
at the beginning of 5.1; we mainly focus on $\Delta$PutGet. We will clarify
this.

> > (p26, near L1252) Each relies on additional technical machinery that
> > we otherwise do not need: ...
>
> This description sounds a bit unfair, as it sounds more about technical
> presentation instead of some intrinsic complexity of these approaches.

This was not intended as a dismissal of these other approaches as being poorly
presented or too technical, just to indicate that while we believe our
definition of incremental lenses is an instance of one or more existing notions
of "delta" or "edit" lens, we found that presenting our approach in terms of one
of these formalisms would require a fair amount of (additional) technical
presentation that otherwise isn't needed for this paper.  We will find
a better way to say this.


> > (p31, near L1490) ... \bar{x} \in M - N
>
> What is "\bar{x}"?

$\bar{x}$ was supposed to represent $x$ being included in the negative entries,
aka $\bar{x} \in (\Delta N^+, \Delta N^-)$ implies that $x \in \Delta N^-$. We
have since dropped this notation, and will reformulate this proof in a cleaner
way.

> > (p31, near L1492) positive entries
>
> What are "positive entries"?

Given $(\Delta N^+, \Delta N^-)$, positive entries refers to $\Delta N^+$. See
previous comment.



> > (p34, L1629) and if m' = recrevise_F(m,N) ...
>
> Do you really need the line? It seems to me that this part say nothing
> other than what is said in Lemma A.6.

This is somewhat redundant and will be addressed by revising and
reorganizing the proofs.

> > (p34, L1637) ... would leave n unchanged
>
> This n should be n'?

In this case we say what happens to $n$ if no record $n' \in N - \sigma_P(M)$
exists, so we are indeed referring to $n$, not $n'$ (which doesn't
exist).  We could instead say "if $N - \sigma_P(M)$ is empty" and avoid
mentioning $n'$ at all to make this case clearer.  However, we
anticipate revising or removing lemma A.7 in cleaning up the proofs.

> > (p34, L1637) ... in both cases.
>
> Which cases?

This is referring to whether there exists an $n' \in N - \sigma_P(M)$
and is not very clear; it should be addressed by cleaning up the proofs.


> > (p34, L1657) ... (\sigma_P(M) - ...)
> > (p34, L1658) ... (\sigma_P(M) - ...)
>
> I think the two occurrences of "\sigma_P(M) - " should be removed.

Yes, this is correct.

> > (p35, L1675) ... the equations ...:
>
> "the left-hand side"? What is rewritten is not an equation here.

We are referring here to the left-hand side of the
equation in the conclusion of Lemma 4.22.  We plan to restate the lemma
here and generally revise this to make the proof clearer.

> > (p35, near L1681) previous equation
>
> "previous formula"?

As above, proof needs rewriting.



> > (p36, around L1721)
>
> You should prove $N = \sigma_P(M) \subseteq \sigma_P(M_0)$ to use Lemma 4.15.

Yes. The missing justification is along the following lines:

- $M_0$
-   $= merge_F(\sigma_{\neg P}(M), N)$             (definition $M_0$)
-   $= merge_F(\sigma_{\neg P}(M), \sigma_P(M))$   ($N = \sigma_P(M)$)
-   $= \sigma_{\neg P}(M) \cup \sigma_P(M)$        (because $M \models F$)
-   $= M$


- $N$
-   $= \sigma_P(M)$
-   $\subseteq \sigma_P(M_0)$                     ($M_0 = M$, reflexivity)

> > (p36, L1737) M_0 \subseteq N_{\#}
> > (p36, L1738) M_0 \oplus \Delta M_0 \subseteq N_{\#} \oplus \Delta N_{\#}
>
> The LHS and RHS should be swapped in the two lines. Also, it is not
> clear why they hold.

Correct, the left- and right-hand should be swapped in these two lines, so that they read:

$N_{\#} \subseteq M_0$

$N_{\#} \oplus \Delta N_{\#} \subseteq M_0 \oplus \Delta M_0$

The missing justification is:

For any sets N, M: 
- $\sigma_P(M) \subseteq M$ (trivial)
- $M - N \subseteq M$ (trivial)
- lemma: $\sigma_P(M) - N \subseteq M$ (transitivity)


For the two equations:
- $N_{\#}$
-   $=\sigma_P(M_0) - N$ (definition $N_{\#}$)
-   $\subseteq M_0$ (lemma)


- $N_{\#} \oplus \Delta N_{\#}$
-   $= \sigma_P(M_0 \oplus \Delta M_0) - (N \oplus \Delta N)$ (definition $N_{\#} \oplus \Delta N_{\#})
-   $\subseteq (M_0 \oplus \Delta M_0)$   (lemma)


> > (p36, L1763) \Delta N is minimal for N
>
> Where does this assumption come from?

See comments at the beginning of the response; we realized we needed
this to complete the proof but we can enforce it through changing the
definition of project to run additional queries instead.

> > (p37, around L1776) M \bowtie \Delta N_{\mathit{in}}^{+} = \emptyset
>
> I failed to understand the why this justifies the derivation around the line.

Yes, this requires some unpacking. First, note $\Delta N_{in}^{+}$ has the
same schema as $M$, while $\Delta N^-$ has fewer attributes.  Hence, $M
\bowtie \Delta N^- \subseteq M$.  For two relations over the same
schema, join is the same as intersection, so $M$ and $\Delta
N_{in}^{+}$ are disjoint.  This implies that $M
\bowtie \Delta N^-$ and $\Delta N_{in}^+$ are also disjoint, so
subtracting the latter has no effect on the former.  We will clarify this reasoning.

> > (p38) ... justify ...
>
> What do you mean "justify" here? Anyway, propositions written on the
> lines have not been proved in my understanding.

As mentioned, the two occurrences of "justify" were placeholders for
straightforward justification steps we did not have time to put into
the paper.  The first occurrence contains a small typo and should
actually be:

$O \oplus \Delta O \subseteq O \oplus \Delta O'$

Its justification is as follows:

For all sets N, M:
- (lemma1) $N \subseteq merge_F(M,N)$        (follows from definition $merge_F = revise_F(M, N) \cup N$) 

For all sets M, N, O, P:
- (lemma2) $M \bowtie N \subseteq O \bowtie P$ if $M \subseteq O$ and $N \subseteq P$ (trivial)

Proof:
- $M_0 \oplus \Delta M_0 = merge_F(M, \pi_U(O \oplus \Delta O))$      (definition)
- $N' \oplus \Delta N' = merge_F(N, \pi_V(O \oplus \Delta O))$        (definition)
- (1) $\pi_U(O \oplus \Delta O) \subseteq M_0 \oplus \Delta M_0$     (lemma1; definition $M_0 \oplus \Delta M_0$)
- (2) $\pi_V(O \oplus \Delta O) \subseteq N' \oplus \Delta N'$       (lemma1: definition $N' \oplus \Delta N'$)
- (3) $\pi_U(O \oplus \Delta O) \bowtie \pi_V(O \oplus \Delta O) \subseteq (M_0 \oplus \Delta M_0) \bowtie (N' \oplus \Delta N')$     (lemma2; (1); (2))
- (4) $O \oplus \Delta O \subseteq \pi_U(O \oplus \Delta O) \bowtie \pi_V(O \oplus \Delta O)$     (Lemma A.12)
- $O \oplus \Delta O \subseteq (M_0 \oplus \Delta M_0) \bowtie (N' \oplus \Delta N')$      (transitivity; (4); (5))
- $O \oplus \Delta O \subseteq O \oplus \Delta O'$      (definition $O \oplus \Delta O'$)

The second occurence of justify also has a slight typo and should prove:

$\pi_U(L) \oplus \dot{\pi}_U(L, \Delta L) \subseteq M \oplus \Delta M_0$

For all sets M, N, O:
- (1) $\pi_U(M \bowtie N) \subseteq M$       (trivial)
- (2) $\pi_U(M - N) \subseteq \pi_U(M)$      (trivial)
- (lemma1) $\pi_U(M \bowtie N - O) \subseteq M$   (transitivity; (1); (2))

Proof:
-   $\pi_U(L) \oplus \dot{\pi}_U(L, \Delta L)$
-   $= \pi_U(L \oplus \Delta L)$       (delta-correctness of $\dot{\pi}$)
-   $= \pi_U ((M \oplus \Delta M_0) \bowtie (N \oplus \Delta N') - (O \oplus \Delta O))$       (definition $L \oplus \Delta L$)
-   $\subseteq M \oplus \Delta M_0$     (lemma1)



==> reviews.txt <==
Review #31A
===========================================================================

Overall merit
-------------
A. Good paper, I will champion it

Reviewer expertise
------------------
Y. I am knowledgeable in this area, but not an expert

Paper summary
-------------
This paper considers how to define lenses on databases incrementally. The
paper takes an existing relational algebra theory of lenses as a starting
point, the paper derives incremental versions and prove their correctness. The
considered lenses are very general, including support for joins and functional
dependences. These ideas have been implemented in the setting is the Links
language, but are in principle generally applicable to at least languages
supporting language-integrated query. The practical evaluation is thorough,
considering both local and distributed. It confirms that the incremental
approach is much more efficient (which should not come as a surprise).

Rating rationale and comments for author
----------------------------------------
The work presented in the paper has been carried out very thoroughly: there is
both a theoretical side in the form of a theory for incremental lenses (based
on relational algebra) which is then proved correct, and a practical side,
focused on a performance evaluation. The paper is also mostly very
well-written. A broad range of related work is also considered in a
comprehensive section.

While there are few surprises in the paper, and the theory appears relatively
straightforward, having all the details worked out in the full generality of
views with joins, functional dependences etc. is certainly very valuable. I can
see other languages, 'supporting similar aspects' adopting this approach. The
performance gains were also on the whole very impressive.

I thus recommend that this paper is accepted.

Comments and suggestions
------------------------

Abstract could be improved a bit. On the one hand, it goes into
unnecessary detail regarding related work. On the other hand,
it could articulate the problem addressed by the paper more clearly.

Line 26-29: Ulrich and Grust's work on database-integrated Haskell could also
be mentioned in the intro (like in the related work section).

Line 67-68: This sentence does not work once "(and many other programming
tasks)" is included. Maybe rephrase along the lines: "... well-suited to
programming tasks where it is necessary to maintain consistency ... , a common
occurrences in Web programming, for example."

Line 106-107: the superscript dot notation for the incremental version is very
visually subtle when the function names are long. Adopt a more visible
convention? (I appreciate that the dot is suggestive of differentiation.)

Line 165: "Key constraints" => "The key constraints" (makes the text
clearer).

Lines 167-188: A little more care is needed when introducing basic lenses.
First of all, I had the impression that their primary purpose was to
project out fields or rows, so was surprised when they just added
functional dependences (FDs).

Secondly, it seems rather odd that something that comes across as an integrity
constraint on the underlying table is imposed via a view. What if the
underlying table violates the constraint? Do we then see a subtable satisfying
the constraint through the lens? But that might not be uniquely defined?
Thus please explain the basic lenses a bit more carefully to clarify and
avoid confusion.

Finally, the FD "album -> quantity" seems superfluous as "album" is declared
to be a key?

Lines 283-284: Why not a single update operation

   update tracks set date = 1989 rating = 4 where track = 'Lullaby'

Given the FD that should be correct?

Line 345: What is the purpose of "default 2018"?

Line 411: "m[U]" should presumably be "m[V]"? 

Line 412: "m\v" should presumably be "m\V"?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #31B
===========================================================================

Overall merit
-------------
C. Weak paper, though I will not fight strongly against it

Reviewer expertise
------------------
X. I am an expert in this area

Paper summary
-------------
This paper proposes an incrementalized version of relational
lenses. The original version of the relational lenses is proposed by
Bohannon et al. 2006, which gives the lens versions of relational
operators. The original relational lenses are stated-based, meaning
that both "get" and "put" must take whole states as argument(s) and
produce a whole state, which takes much time and space especially for
relational queries. Thus, this paper proposes incremental relational
lenses, in which "get" and "put" take and produce only "diff"s as
possible. The author(s) conducted experiments and showed the
effectiveness of the proposal.

Rating rationale and comments for author
----------------------------------------
This paper is interesting. It might be true that, in a general
situation, since a lens consists of two functions "get"
and "put", thus incrementalization could be performed
individually to the ordinary functions "get" and "put", and thus
incrementalization is orthogonal.  However, in my understanding,
the novelty of the paper lies in that it focuses on the specific
area, relational database queries, and that it optimizes the
solution using the domain knowledge (here, a limited number of
combinators), together with discussions to handle "revise"
operator which is special to the treatment of the relational
lenses.  Although the work is specific to the relational lenses,
the paper gives deep and thorough discussions. Thus, I think the
contribution itself is good enough.

The first two sections are quite well-written, which really helped me
to understand the motivation and ideas of this paper.

However, I also had an impression that the paper is not yet matured to
be published, especially due to the following issue. As far as I read
the paper, the intuition under the optimized versions of incremental
lenses in Section 4 is not explained well. Thus, I had to read the
supplementary material containing proofs to understand how they are
derived from the original versions, especially for how key lemmas are
used. I read the supplementary material and found that some lemmas are
not proved in the material and contain some errors and/or gaps, which
is disappointing. For example, the proof of the lemma 4.15, which is
one of the key lemmas in deriving optimized versions of incremental
lenses, contains some unexplained notions such as "positive entries"
and "\bar{x}", and is hard to follow at least to me. Another example
is the proof of Theorem 5.10 which contains two unproved propositions
(p38, near L1831 and L1839). I had not been convinced that some of the
unproved lemmas actually hold. For example, Lemma 4.9 is incorrect as
"\Delta M$ can be redundant in general, but the use of the lemma would
be OK as "op" is instantiated only to the operators that satisfy Lemma
4.9. I also am not sure whether the components of the delta pair
defined in Definition 4.13 is actually disjoint.

Overall, although I personally enjoyed reading this paper, I cannot
push it for acceptance as the unclearity about the correctness. I wanted to read
intuitive explanations at least. 

Minor Comments
--------------

The related work section does not discuss DB papers well. I suggest the authors 
to discuss more papers on the view update problem in addition. 

In the evaluation, I wanted to see more information about each
experimental result, including the total number of issued queries and
the total amount of the intermediate deltas.


Individual Comments 
-------------------

(p3, near L107) \dot{\mathit{put}}

The "\dot" is easy to overlook, especially for long function names
(such as "revise).

(p9, near L411) ... m[U] ...

This U should be V.

(p9, near L436) Additional predicate can be added easily. 

At this point, it is not clear why the author(s) specify the syntax
for predicates. 

(p10, near L456) M \vdash G 

This "\vdash" should be "\models".

(p10, near L478) A lens ... v : S <=> V ...
(near L487) get_v (put_v (s,v)) = v 
(near L488) put_v (s, get_v s) = s 

Please use different metavariables for lenses and views. 

(p12, L543) F \models X \to Y 

I think this should be X \to Y \in F.


(p12, L543) X \cap Y = \emptyset 

Is it possible that this happens when $F$ is in tree form? 

(p15, near L730) We prefer these definitions because they avoid some intermediate queries 

If you have some examples, then I would be happy if I could see them.

(p15, near L705) ... ({3,5}, {4,9}) ...

"({3,5}, {2,4,9})"? 

(p16, L736-737) M \oplus \Delta M =  M implies \Delta M = \emptyset 

This may not hold as $\Delta M$ can be redundant (for example, $M \oplus 
(M, \emptyset) = M$).

(p16) Lemma 4.10 

(3), (5), (6) and (7) are not proved in the supplementary material. 

(p16, near L750) ... (op(x), \dot(x, \Delta x)) ...

The "op" is missing as an argument of "\dot". 

(p17, near L787) ... M \bowtie \Delta N 

What is the meaning of "M \bowtie \Delta N"? Do you assume that $M$
promotes to a delta $(M, \emptyset)$, or treat $(M \bowtie)$ as a
single operator, to apply Definition 4.11?

(p17, near L792) X \in \pi_X(N)

I think that you have not introduced the predicate of the form "B \in
\{a_1,..,a_n\}", although it can be understand a shorthand notation.

Anyway, the definition is a bit confusing as $\pi_X(N)$ is a meta
operation instead of a query over $N$.

(p17, near L800) Lemma 4.22

I wanted to read more explanation about this lemma.


(p17, near L811) handlw 

Typo. 

(p17, near L829) ... the resulting delta lenses are well-behaved.

Although I can guess what it means, but please add the formal
definition of the well-behavedness of delta lenses.

(p26, near L1252) Each relies on additional technical machinery that
we otherwise do not need: ...

This description sounds a bit unfair, as it sounds more about technical
presentation instead of some intrinsic complexity of these approaches.

(p31, near L1487) (\Delta M \ominus \Delta N

")" is missing. 

(p31, near L1490) ... \bar{x} \in M - N 

What is "\bar{x}"?

(p31, near L1492) positive entries 

What are "positive entries"? 

(p31, near L1506) ... X \to Y \in F 

This F should be F'. 

(p32) A.4.2. Proof 

I think that you also need $N \oplus \Delta N \models F".


(p32, L1555) Lemma A.3.

The lemma should be in the main body of the paper, as it explains the
meaning of "affected".

(p33, L1570) ... list comprehension ...

"set comprehension"? 

(p34, L1629) and if m' = recrevise_F(m,N) ... 

Do you really need the line? It seems to me that this part say nothing
other than what is said in Lemma A.6.

(p34, L1637) ... would leave n unchanged 

This n should be n'? 

(p34, L1637) ... in both cases. 

Which cases? 

(p34, L1657) ... (\sigma_P(M) - ...) 
(p34, L1658) ... (\sigma_P(M) - ...) 

I think the two occurrences of "\sigma_P(M) - " should be removed. 

(p35, L1675) ... the equations ...:

"the left-hand side"? What is rewritten is not an equation here.

(p35, near L1681) previous equation 

"previous formula"? 

(p35, from L1684) Given the disjointness ... 

I suggest the author(s) to separate this rewriting using disjointness as a lemma. 

(p36, around L1721)

You should prove $N = \sigma_P(M) \subseteq \sigma_P(M_0)$ to use Lemma 4.15.

(p36, L1737) M_0 \subseteq N_{\#}
(p36, L1738) M_0 \oplus \Delta M_0 \subseteq N_{\#} \oplus \Delta N_{\#}

The LHS and RHS should be swapped in the two lines. Also, it is not
clear why they hold.

(p36, L1763) \Delta N is minimal for N 

Where does this assumption come from? 

(p37, around L1776) M \bowtie \Delta N_{\mathit{in}}^{+} = \emptyset 

I failed to understand the why this justifies the derivation around the line. 

(p38) ... justify ... 

What do you mean "justify" here? Anyway, propositions written on the
lines have not been proved in my understanding.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #31C
===========================================================================

Overall merit
-------------
A. Good paper, I will champion it

Reviewer expertise
------------------
Z. I am not an expert; my evaluation is that of an informed outsider

Paper summary
-------------
This paper describes an incremental variant of relational lenses, which offer
dramatic performance improvements over state-based relational lenses. The paper
also includes a language-integrated implementation into the host language
(Links) and type system. The paper provides a theoretical treatment along with
proofs of correctness and a thorough experimental evaluation ranging from
microbenchmarks to a performance benchmarks on a real-world web application.

Rating rationale and comments for author
----------------------------------------
The authors begin by noting that relational lenses have not been demonstrated to
be practical. This is because they are state-based, that is, they provide a way
to compute the view from the base table state. This means that to compute the
new source table, one must replace the old contents, which is impractical for
any realistic database, especially in the typical case where updates affect only
a very small number of records. Instead, the authors propose to handle such
updates _incrementally_ in an effort to make relational lenses more practical.

The motivation is strong, and the observation that lenses are well-suited to web
programming astute. The formal treatment appears straightforward, and I found it
to be a very well-written paper, delightful read.

The performance results are impressive! Suggests that this approach could be
advantageous in other languages in addition to Links.

Overall, I think this work is a notable step forward, and recommend it for
acceptance at ICFP.

I would have appreciated a bit more detail on the actual implementation of
incremental relational lenses within Links and of Links itself. I presume the
addition of lenses is a full-on extension to the Links compiler, given that
there exists keywords in Links such as `lens`, `lensjoin`, and `lensselect`.
From a language design standpoint, if I were interested in building upon
incremental relational lenses, I'm left wondering how they could be
realistically ported to some other language, such as Haskell, OCaml, or Scala,
without forking these compilers. Beyond some kind of story for
language-integrated querying, it seems that all that's required is a
statically-typed functional language (and some way to extend its type system).
Some clarity here would be useful for those potentially interested in building
upon this work.


Minor:

l.811: "handlw" -> "handle"

l.1181: typo, you say "The _naive_ lenses on the other hand perform much faster"
when I suspect you meant to say "the _incremental_ lenses"...


==> sample_app/qtime.classic_loc.csv <==
500	1000	10000	25000	50000	100000	200000
0.054	0.0425	0.1355	0.274	0.331	0.6725	1.267
0.063	0.0505	0.104	0.1895	0.32	0.761	1.4765
0.0555	0.055	0.1155	0.1915	0.3435	0.7345	1.2635
0.05	0.074	0.105	0.214	0.3325	0.7385	1.3185
0.062	0.0615	0.1185	0.1975	0.329	0.6	1.2865
0.0445	0.075	0.1115	0.179	0.3255	0.8605	1.251
0.049	0.067	0.314	0.1885	0.389	1.267	1.321
0.0495	0.067	0.1355	0.1985	0.3475	0.6905	1.368
0.0425	0.066	0.107	0.1775	0.334	0.749	1.3525
0.0405	0.0595	0.1185	0.2225	0.3375	0.7765	1.502


==> sample_app/qtime.classic_rem.csv <==
500	1000	10000	25000	50000	100000	200000
0.079	0.137	0.2585	0.4	0.7	1.436	2.672
0.1215	0.1	0.2275	0.426	0.697	1.3525	2.7355
0.1145	0.075	0.2945	0.404	0.735	1.4605	2.686
0.089	0.0945	0.2715	0.4315	0.72	1.403	2.6445
0.0695	0.085	0.2795	0.464	0.771	1.3705	2.615
0.082	0.0895	0.242	0.4	0.8915	1.3575	2.8485
0.071	0.1135	0.277	0.442	0.775	1.3515	2.7975
0.0735	0.1465	0.265	0.5175	0.6865	1.3665	2.6285
0.096	0.086	0.241	0.4115	0.7545	1.356	2.9275
0.145	0.112	0.2205	0.3965	0.7695	1.436	2.67


==> sample_app/qtime.correct_loc.csv <==
500	1000	10000	25000	50000	100000	200000
0.0095	0.02	0.007	0.015	0.0175	0.016	0.021
0.0085	0.019	0.0135	0.013	0.016	0.0075	0.0165
0.0095	0.0095	0.0095	0.01	0.0235	0.0135	0.0155
0.017	0.0075	0.009	0.011	0.034	0.0065	0.0155
0.009	0.0045	0.0055	0.027	0.0155	0.0085	0.016
0.008	0.0175	0.011	0.009	0.011	0.008	0.016
0.008	0.015	0.008	0.007	0.0145	0.007	0.015
0.0085	0.01	0.008	0.0095	0.0075	0.0205	0.0175
0.013	0.0075	0.0265	0.009	0.0075	0.0125	0.0185
0.0155	0.009	0.009	0.0075	0.0075	0.0095	0.014


==> sample_app/qtime.correct_rem.csv <==
500	1000	10000	25000	50000	100000	200000
0.0345	0.0475	0.0585	0.052	0.0525	0.0535	0.0755
0.034	0.0315	0.0405	0.041	0.0455	0.0495	0.062
0.038	0.0425	0.036	0.0635	0.0435	0.05	0.06
0.035	0.0355	0.0365	0.041	0.0565	0.0525	0.081
0.047	0.034	0.039	0.039	0.06	0.0425	0.166
0.036	0.033	0.031	0.047	0.0385	0.0485	0.0865
0.0375	0.035	0.0535	0.035	0.042	0.039	0.0795
0.035	0.0455	0.0385	0.044	0.071	0.042	0.0585
0.0425	0.049	0.0335	0.055	0.047	0.066	0.064
0.031	0.0335	0.05	0.0415	0.049	0.05	0.059


==> sample_app/ttime.classic_loc.csv <==
500	1000	10000	25000	50000	100000	200000
0.057	0.046	0.166	0.341	0.4445	0.8945	1.7015
0.067	0.056	0.127	0.246	0.423	0.9775	1.897
0.059	0.06	0.142	0.2455	0.4515	0.9525	1.695
0.0525	0.0795	0.1295	0.28	0.4455	0.968	1.745
0.0655	0.064	0.144	0.2555	0.4345	0.8175	1.701
0.0475	0.08	0.1365	0.2345	0.4355	1.0905	1.6745
0.053	0.0725	0.34	0.247	0.508	1.505	1.7405
0.051	0.0705	0.174	0.2565	0.459	0.915	1.7915
0.0435	0.07	0.1295	0.231	0.444	0.974	1.7915
0.044	0.064	0.149	0.288	0.458	1.007	1.916


==> sample_app/ttime.classic_rem.csv <==
500	1000	10000	25000	50000	100000	200000
0.0825	0.1515	0.333	0.52	0.881	1.925	3.8165
0.128	0.1055	0.265	0.5665	0.9605	1.791	3.7525
0.12	0.0805	0.426	0.5055	1.01	2.0945	3.742
0.091	0.098	0.414	0.6105	1.007	1.8685	3.62
0.073	0.0925	0.391	0.7865	1.0015	1.971	3.486
0.0855	0.094	0.324	0.5435	1.515	1.9115	3.8765
0.079	0.1205	0.3805	0.645	1.334	1.857	3.7335
0.0775	0.166	0.349	0.6915	0.883	1.875	3.7545
0.1025	0.091	0.3115	0.526	1.133	1.9695	3.92
0.154	0.1165	0.251	0.5055	1.022	1.9105	3.55


==> sample_app/ttime.correct_loc.csv <==
500	1000	10000	25000	50000	100000	200000
0.0105	0.0215	0.0075	0.016	0.019	0.017	0.0225
0.0085	0.019	0.0145	0.014	0.0165	0.008	0.0165
0.01	0.0105	0.0095	0.0105	0.024	0.0155	0.0165
0.0175	0.0085	0.01	0.012	0.0345	0.008	0.016
0.0105	0.0065	0.0065	0.0275	0.0165	0.009	0.0165
0.008	0.0175	0.013	0.0095	0.011	0.008	0.017
0.0085	0.0155	0.01	0.007	0.016	0.0075	0.0155
0.01	0.01	0.0085	0.01	0.0085	0.0205	0.0175
0.013	0.0085	0.0275	0.01	0.008	0.0135	0.02
0.016	0.01	0.009	0.008	0.0085	0.0095	0.014


==> sample_app/ttime.correct_rem.csv <==
500	1000	10000	25000	50000	100000	200000
0.0375	0.049	0.06	0.0535	0.055	0.0545	0.076
0.0345	0.0345	0.0415	0.0435	0.0475	0.052	0.0625
0.0395	0.0465	0.037	0.0665	0.0445	0.052	0.062
0.037	0.036	0.039	0.0445	0.059	0.055	0.082
0.0485	0.0355	0.04	0.0425	0.0615	0.045	0.167
0.0385	0.035	0.0315	0.0475	0.04	0.0495	0.0875
0.039	0.0365	0.056	0.036	0.044	0.041	0.0815
0.0365	0.047	0.039	0.044	0.0715	0.0425	0.061
0.0425	0.0515	0.035	0.0585	0.049	0.068	0.066
0.0325	0.034	0.0525	0.0425	0.052	0.052	0.062

